Learning Compact Physics-Aware Delayed Photocurrent Models Using Dynamic Mode Decomposition

Radiation-induced photocurrent in semiconductor devices can be simulated using complex physics-based models, which are accurate, but computationally expensive. This presents a challenge for implementing device characteristics in high-level circuit simulations where it is computationally infeasible to evaluate detailed models for multiple individual circuit elements. In this work we demonstrate a procedure for learning compact delayed photocurrent models that are efficient enough to implement in large-scale circuit simulations, but remain faithful to the underlying physics. Our approach utilizes Dynamic Mode Decomposition (DMD), a system identification technique for learning reduced order discrete-time dynamical systems from time series data based on singular value decomposition. To obtain physics-aware device models, we simulate the excess carrier density induced by radiation pulses by solving numerically the Ambipolar Diffusion Equation, then use the simulated internal state as training data for the DMD algorithm. Our results show that the significantly reduced order delayed photocurrent models obtained via this method accurately approximate the dynamics of the internal excess carrier density -- which can be used to calculate the induced current at the device boundaries -- while remaining compact enough to incorporate into larger circuit simulations.

==> plots/Settings_for_fifth_round_of_figures__8-7-20_.txt <==
Settings for new figures (7-16-20):

FEM solver settings:

	--- 10 localized pulses with cosine-windowed Gaussian spatial envelope (see code for formula) and same temporal envelope as g_test from Axness

	--- 10001 time steps (dt = 0.005 us, T = 50 us)

	--- 2^9 + 1 node points (dx = 6.16 um, L = 3.08*10^-2 cm)

	--- linear local basis

	--- D_a = 0.063, mu_a = 0.063, tau_a = 3.92, E = 0 or 23.837

	--- BDF ODE solver method (implicit multi-step variable order (1 to 5), see SciPy docs)

DMD algorithm setting:

	--- 10001 time samples (sample state at every time step, including initial and final states)

	--- 2^9 + 1 spatial samples (sample every node point, including endpoints)

	--- no truncated SVD error thresholding, instead kept exactly 14,15,16,17,18 singular values
            (hence the DMD model order was controlled to be between 14 and 18 dimensional)

	--- B_known was set to False (learn both A and B, don't assume B is known)

Total program runtime was roughly 120 seconds (FEM calc, FEM solve, five DMD trains, five DMD solves)
